On the robustness of the $q$-Gaussian family

We introduce three deformations, called $\alpha$-, $\beta$- and $\gamma$-deformation respectively, of a $N$-body probabilistic model, first proposed by Rodr\'iguez et al. (2008), having $q$-Gaussians as $N\to\infty$ limiting probability distributions. The proposed $\alpha$- and $\beta$-deformations are asymptotically scale-invariant, whereas the $\gamma$-deformation is not. We prove that, for both $\alpha$- and $\beta$-deformations, the resulting deformed triangles still have $q$-Gaussians as limiting distributions, with a value of $q$ independent (dependent) on the deformation parameter in the $\alpha$-case ($\beta$-case). In contrast, the $\gamma$-case, where we have used the celebrated $Q$-numbers and the Gauss binomial coefficients, yields other limiting probability distribution functions, outside the $q$-Gaussian family. These results suggest that scale-invariance might play an important role regarding the robustness of the $q$-Gaussian family.

==> Distanze.dat <==
x	p1	p2	p3
0.2	0.6182485127355952	0.6991165186188586	0.714686963491152
0.21	0.602852773807834	0.680378820028674	0.6952595075307965
0.22	0.5882809506025076	0.6627393017404982	0.6769907892338376
0.23	0.5744633924839377	0.6460955549746155	0.6597706482256779
0.24	0.5613384827796563	0.6303583079550871	0.6435033369454255
0.25	0.5488514595517379	0.6154492972071763	0.6281051394769753
0.26	0.5369534427566168	0.6012995513645708	0.6135024605719157
0.27	0.5256006258760851	0.5878479953448928	0.5996302779208776
0.28	0.514753599676159	0.5750403058671544	0.5864308780300235
0.29	0.5043767829043445	0.5628279660093594	0.5738528156841968
0.3	0.4944379401355738	0.5511674787579477	0.561850051270745
0.31	0.48490777109159394	0.5400197085829591	0.5503812307728397
0.32	0.4757595589213084	0.5293493268774756	0.5394090810936333
0.33	0.4669688673805567	0.5191243422492691	0.5288998992864417
0.34	0.45851327876377307	0.5093157005860157	0.5188231187633955
0.35000000000000003	0.45037216594504215	0.49989694284631914	0.5091509390058512
0.36	0.44252649307730024	0.49084391088341184	0.4998580079702607
0.37	0.4349586404469205	0.4821344934517249	0.49092114846620377
0.38	0.42765224974013094	0.4737484060000471	0.4823191214200161
0.39	0.420592086588312	0.4656669990088989	0.47403242023283454
0.4	0.41376391775229	0.45787309055173087	0.46604309147373046
0.41000000000000003	0.40715440070513487	0.45035081950060357	0.4583345779756927
0.42	0.4007509836972868	0.44308551639607324	0.45089158106927285
0.43	0.3945418146513256	0.43606358948780316	0.443699939229444
0.44	0.3885156574478204	0.42927242385003733	0.4367465208521779
0.45	0.3826618143371128	0.4227002918022316	0.43001912923840907
0.46	0.3769700533517308	0.4163362731339451	0.4235064181604133
0.47000000000000003	0.37143053970585005	0.41017018385528947	0.4171978166315705
0.48	0.3660337702562815	0.40419251237868403	0.41108346170461146
0.49	0.36077051016738354	0.3983943621909376	0.40515413829381286
0.5	0.35563173097295947	0.39276740020244344	0.3994012251590809
0.51	0.3506085492640054	0.3873038100665851	0.3938166463095708
0.52	0.3456921652541326	0.38199624985091607	0.3883928271853822
0.53	0.3408738004864587	0.37683781351479406	0.3831226550610417
0.54	0.33614463394850175	0.37182199570805785	0.37799944318666384
0.55	0.3314957358569523	0.3669426594535401	0.3730168982439003
0.56	0.32691799836432767	0.36219400631374227	0.36816909074565296
0.5700000000000001	0.3224020624269107	0.357570548669537	0.36345042805260047
0.58	0.31793824006148297	0.3530670837563481	0.3588556297167165
0.59	0.31351643121148715	0.3486786691107762	0.35437970489320675
0.6	0.3091260344473699	0.34440059907701176	0.35001793158807304
0.61	0.3047558507489356	0.34022838200629996	0.34576583752944273
0.62	0.30039397967034176	0.33615771775166453	0.34161918246692674
0.63	0.2960277072853932	0.33218447501084297	0.33757394171467753
0.64	0.291643385471415	0.32830466799778385	0.333626290760185
0.65	0.2872263023398571	0.3245144318205339	0.3297725907615237
0.66	0.28276054399461464	0.3208099958010807	0.32600937474974623
0.67	0.27822884833872935	0.31718765377735375	0.32233333433863337
0.68	0.27361245241290366	0.31364373016038094	0.318741306718629
0.6900000000000001	0.2688909358064545	0.3101745401537575	0.3152302616715103
0.7000000000000001	0.26404206412160364	0.3067763420407499	0.311797288281772
0.71	0.25904163840341526	0.30344527875250055	0.3084395809310832
0.72	0.25386335899847795	0.30017730497176215	0.30515442403112175
0.73	0.24847871562225315	0.2969680946882142	0.30193917475830667
0.74	0.24285691965791076	0.2938129222397581	0.29879124277223423
0.75	0.23696490003970594	0.2907065072075092	0.29570806548282086
0.76	0.23076739063341634	0.28764280972057554	0.29268707680848854
0.77	0.2242271449025389	0.2846147572295228	0.2897256664268191
0.78	0.21730532282178636	0.28161387580467234	0.2868211250789039
0.79	0.2099621052620917	0.27862978725179727	0.2839705692522496
0.8	0.20215760191894533	0.27564951587388614	0.28117083503991447
0.81	0.19385312933275214	0.2726565225199667	0.27841832531504207
0.8200000000000001	0.18501294404931704	0.2696293439014976	0.27570878511333685
0.8300000000000001	0.1756065199798876	0.266539654516572	0.2730369647015474
0.84	0.1656114548287538	0.26334947500077865	0.27039610355012594
0.85	0.1550170728206477	0.260007105489008	0.26777712262718345
0.86	0.1438287528361367	0.25644113616769887	0.265167330475169
0.87	0.13207294353418592	0.25255153488741816	0.2625482977344446
0.88	0.11980271977705856	0.24819627012634748	0.25989226875501076
0.89	0.10710357751370077	0.24317112202488908	0.2571559181987549
0.9	0.09409895090732323	0.2371792280990683	0.2542691211835138
0.91	0.08095467048339654	0.22978569452968423	0.2511140001795738
0.92	0.06788129136693762	0.22035230585383228	0.24748422742507478
0.93	0.0551329707696811	0.20795160685839287	0.2430024929337324
0.9400000000000001	0.04300147914979926	0.19127912946353387	0.2369456309227601
0.9500000000000001	0.03180415341235698	0.1686444562993829	0.22785989046307478
0.96	0.021865312821896733	0.13827974066557283	0.21270632547918805
0.97	0.013491932063320384	0.09950287607442188	0.18513729640919613
0.98	0.006946016922673319	0.055462409142796695	0.13382402535039667
0.99	0.002417488308314053	0.016787357628798998	0.05337103244329265
1.	2.0024604450919265e-14	2.3219477829300898e-14	3.962210345815243e-13
1.01	0.00038680837636125123	0.013699069820826252	0.04982815991956385
1.02	0.0015372767415730846	0.04843110521476073	0.12628709943555255
1.03	0.005069546567353783	0.08822689771945247	0.17504089925914837
1.04	0.010208747965826168	0.12328930635457276	0.20095460255922612
1.05	0.016653453606834234	0.15074170423127264	0.21466516401610067
1.06	0.024106974604742766	0.1711274737571859	0.22224358559771337
1.07	0.03228494944943726	0.1859670847585965	0.22665823077709388
1.08	0.04092857880293036	0.19674146562951672	0.22936065548454784
1.09	0.04981301314469579	0.20461461610252796	0.23108923789018643
1.1	0.05875086031155889	0.2104306164141806	0.23223792570817517
1.11	0.06759195471661153	0.2147823676243762	0.23302690392151168
1.12	0.07622066253080098	0.21808240013831867	0.23358458571871576
1.1300000000000001	0.08455181703470552	0.2206182396283143	0.23398876904221386
1.1400000000000001	0.09252610391728214	0.2225917919085448	0.2342882101056714
1.1500000000000001	0.10010544793397029	0.22414631810284358	0.23451439794888237
1.16	0.10726873226868981	0.22538466389632592	0.23468822216878193
1.17	0.11400802017273223	0.22638156192823855	0.23482387688832668
1.18	0.12032533935778014	0.22719197581657793	0.23493121651130902
1.19	0.12623002198082822	0.22785680688458693	0.2350172165337518
1.2	0.13173655527060668	0.2284068366971791	0.23508690205428687
1.21	0.13686288010952052	0.2288654805822467	0.23514395134457008
1.22	0.14162906976949807	0.22925073225551132	0.2351910963051402
1.23	0.1460563232538234	0.229576552459866	0.23523039317644678
1.24	0.15016621381164363	0.22985387136251748	0.2352634087087141
1.25	0.15398014094103504	0.23009131974693942	0.23529135022944536
1.26	0.157518942244876	0.23029576775940325	0.23531515784840973
1.27	0.16080262910882415	0.23047272569127153	0.23533557070872926
1.28	0.16385021696789734	0.2306266448709573	0.23535317518850093
1.29	0.16667962678417414	0.2307611455409087	0.23536844038049767
1.3	0.16930763927296427	0.23087919087544184	0.2353817444922601
1.31	0.1717498874592765	0.2309832209218162	0.23539339469006418
1.32	0.17402087642365704	0.23107525647075078	0.23540364215697263
1.33	0.17613402171861553	0.23115698018428452	0.235412693621275
1.34	0.17810170001258663	0.2312298003922613	0.23542072025674068
1.35	0.17993530714614286	0.23129490158527014	0.23542786460811294
1.36	0.18164532005069722	0.23135328462511298	0.23543424602013488
1.37	0.18324135995589563	0.23140579895523425	0.2354399649233874
1.3800000000000001	0.18473225505837346	0.2314531685476345	0.23544510624017717
1.3900000000000001	0.18612610139078317	0.23149601291626445	0.23544974210819064
1.4000000000000001	0.18743032105558302	0.2315348642220834	0.23545393407157825
1.41	0.1886517173046801	0.23157018126483359	0.23545773485362206
1.42	0.1897965261787178	0.2316023609817815	0.2354611897986255
1.43	0.19087046458828974	0.23163174793997324	0.2354643380507576
1.44	0.19187877483908186	0.23165864220580162	0.23546721352258496
1.45	0.19282626568582034	0.2316833058961454	0.2354698456945071
1.46	0.19371735005525215	0.23170596865350657	0.2354722602775754
1.47	0.19455607961325438	0.2317268322392538	0.23547447976538038
1.48	0.19534617637107335	0.23174607440106096	0.23547652389545967
1.49	0.19609106153471467	0.23176385214065467	0.2354784100365483
1.5	0.19679388180283838	0.23178030448416162	0.23548015351483303
1.51	0.19745753331447835	0.23179555483841655	0.23548176788979389
1.52	0.19808468344027663	0.23180971300135547	0.23548326518822363
1.53	0.19867779060100949	0.23182287688248318	0.23548465610344269
1.54	0.19923912228594085	0.23183513397947073	0.23548595016540752
1.55	0.19977077143164745	0.23184656264905226	0.23548715588642385
1.56	0.20027467130992488	0.23185723320380566	0.2354882808863317
1.57	0.20075260906154843	0.23186720886117634	0.23548933200035735
1.58	0.20120623800123755	0.23187654656671805	0.23549031537228737
1.59	0.20163708880832534	0.23188529770997732	0.23549123653517962
1.6	0.20204657970745682	0.2318935087484908	0.23549210048146182
1.61	0.20243602573414451	0.2319012217529461	0.2354929117239414
1.62	0.20280664717123312	0.23190847488452063	0.2354936743490704
1.6300000000000001	0.20315957723428069	0.2319153028137375	0.2354943920635168
1.6400000000000001	0.20349586907644604	0.2319217370887685	0.23549506823499983
1.6500000000000001	0.20381650217676658	0.2319278064599537	0.2354957059281687
1.6600000000000001	0.204122388169549	0.23193353716628254	0.23549630793618365
1.67	0.20441437616706398	0.23193895318880647	0.23549687680857936
1.68	0.2046932576226632	0.23194407647518475	0.2354974148758989
1.69	0.20495977077690206	0.23194892713904244	0.235497924271503
1.7	0.20521460472512862	0.23195352363724445	0.2354984069509257
1.71	0.20545840314126324	0.23195788292782507	0.23549886470907666
1.72	0.20569176768916755	0.2319620206109006	0.2354992991955622
1.73	0.20591526114995604	0.231965951054611	0.23549971192834912
1.74	0.2061294102908902	0.23196968750785382	0.23550010430596993
1.75	0.2063347084990369	0.23197324220134566	0.23550047761844584
1.76	0.2065316182006626	0.2319766264383626	0.23550083305708577
1.77	0.20672057308534042	0.23197985067632765	0.23550117172326399
1.78	0.20690198015196096	0.23198292460026926	0.23550149463633135
1.79	0.20707622159219966	0.23198585718905268	0.23550180274072352
1.8	0.20724365652556656	0.23198865677518565	0.23550209691237015
1.81	0.2074046225988202	0.23199133109887335	0.23550237796449286
1.82	0.2075594374613645	0.23199388735695486	0.235502646652832
1.83	0.20770840012715952	0.23199633224725552	0.2355029036803853
1.84	0.20785179223273667	0.23199867200882782	0.23550314970170114
1.85	0.2079898791999997	0.23200091245851587	0.23550338532677698
1.86	0.2081229113117547	0.23200305902420848	0.2355036111245942
1.87	0.20825112470715407	0.23200511677512056	0.23550382762633965
1.8800000000000001	0.20837474230362105	0.23200709044939907	0.2355040353283413
1.8900000000000001	0.20849397465124644	0.23200898447931256	0.2355042346947365
1.9000000000000001	0.20860902072508913	0.23201080301426225	0.2355044261599143
1.9100000000000001	0.2087200686603734	0.2320125499418338	0.23550461013074223
1.92	0.2088272964351161	0.2320142289070561	0.23550478698860747
1.93	0.2089308725043378	0.2320158433300586	0.23550495709128363
1.94	0.20903095638964705	0.2320173964222645	0.23550512077463862
1.95	0.20912769922767288	0.23201889120125307	0.23550527835420798
1.96	0.20922124428052152	0.2320203305044247	0.2355054301266349
1.97	0.20931172741116286	0.23202171700156532	0.2355055763709924
1.98	0.20939927752641876	0.23202305320641087	0.23550571735000705
1.99	0.20948401698999633	0.23202434148731207	0.23550585331117707
2.	0.20956606200780759	0.23202558407705898	0.23550598448780702


==> DistanzeTH.dat <==
x	p
0.2	0.7309699299610289
0.21	0.7108041647051064
0.22	0.6918635900139259
0.23	0.6740292467557388
0.24	0.657198165216924
0.25	0.6412805842302223
0.26	0.6261977515153564
0.27	0.6118803261888456
0.28	0.5982668517272303
0.29	0.5853026694594001
0.3	0.5729389565341542
0.31	0.5611319360447277
0.32	0.5498422156867342
0.33	0.539034230703099
0.34	0.5286757720353916
0.35000000000000003	0.5187375845474296
0.36	0.5091930232283985
0.37	0.5000177576457459
0.38	0.49118951676832395
0.39	0.48268786773938555
0.4	0.47449402329505613
0.41000000000000003	0.4665906737904276
0.42	0.45896183934774976
0.43	0.45159274062743476
0.44	0.4444696842318468
0.45	0.43757996153613754
0.46	0.4309117588769044
0.47000000000000003	0.4244540776412679
0.48	0.41819666298120045
0.49	0.412129940065064
0.5	0.4062449569268909
0.51	0.40053333316854484
0.52	0.3949872136587426
0.53	0.3895992269099273
0.54	0.3843624473388773
0.55	0.3792703611279209
0.56	0.37431683523951026
0.5700000000000001	0.36949608924961025
0.58	0.36480266969977776
0.59	0.36023142670434805
0.6	0.35577749258064445
0.61	0.35143626229740443
0.62	0.34720337556035286
0.63	0.3430747003744318
0.64	0.33904631794017576
0.65	0.3351145087574913
0.66	0.3312757398238024
0.67	0.327526652825688
0.68	0.3238640532337242
0.6900000000000001	0.3202849002196454
0.7000000000000001	0.3167862973232471
0.71	0.3133654838037131
0.72	0.3100198266166714
0.73	0.30674681296389356
0.74	0.30354404336786267
0.75	0.30040922522786595
0.76	0.29734016681842895
0.77	0.2943347716945627
0.78	0.29139103347152345
0.79	0.28850703094972957
0.8	0.28568092355813973
0.81	0.2829109470917348
0.8200000000000001	0.2801954097208759
0.8300000000000001	0.2775326882522448
0.84	0.2749212246228062
0.85	0.27235952260979357
0.86	0.2698461447411341
0.87	0.2673797093920314
0.88	0.2649588880545707
0.89	0.26258240276828526
0.9	0.2602490237005804
0.91	0.25795756686678023
0.92	0.25570689198038643
0.93	0.2534959004248129
0.9400000000000001	0.251323533338636
0.9500000000000001	0.24918876980682106
0.96	0.24709062515116922
0.97	0.24502814931355282
0.98	0.2430004253260569
0.99	0.241006567862596
1.01	0.23904572186698653
1.02	0.23904572186698653
1.03	0.23904572186698653
1.04	0.23904572186698653
1.05	0.23904572186698653
1.06	0.23904572186698653
1.07	0.23904572186698653
1.08	0.23904572186698653
1.09	0.23904572186698653
1.1	0.23904572186698653
1.11	0.23904572186698653
1.12	0.23904572186698653
1.1300000000000001	0.23904572186698653
1.1400000000000001	0.23904572186698653
1.1500000000000001	0.23904572186698653
1.16	0.23904572186698653
1.17	0.23904572186698653
1.18	0.23904572186698653
1.19	0.23904572186698653
1.2	0.23904572186698653
1.21	0.23904572186698653
1.22	0.23904572186698653
1.23	0.23904572186698653
1.24	0.23904572186698653
1.25	0.23904572186698653
1.26	0.23904572186698653
1.27	0.23904572186698653
1.28	0.23904572186698653
1.29	0.23904572186698653
1.3	0.23904572186698653
1.31	0.23904572186698653
1.32	0.23904572186698653
1.33	0.23904572186698653
1.34	0.23904572186698653
1.35	0.23904572186698653
1.36	0.23904572186698653
1.37	0.23904572186698653
1.3800000000000001	0.23904572186698653
1.3900000000000001	0.23904572186698653
1.4000000000000001	0.23904572186698653
1.41	0.23904572186698653
1.42	0.23904572186698653
1.43	0.23904572186698653
1.44	0.23904572186698653
1.45	0.23904572186698653
1.46	0.23904572186698653
1.47	0.23904572186698653
1.48	0.23904572186698653
1.49	0.23904572186698653
1.5	0.23904572186698653
1.51	0.23904572186698653
1.52	0.23904572186698653
1.53	0.23904572186698653
1.54	0.23904572186698653
1.55	0.23904572186698653
1.56	0.23904572186698653
1.57	0.23904572186698653
1.58	0.23904572186698653
1.59	0.23904572186698653
1.6	0.23904572186698653
1.61	0.23904572186698653
1.62	0.23904572186698653
1.6300000000000001	0.23904572186698653
1.6400000000000001	0.23904572186698653
1.6500000000000001	0.23904572186698653
1.6600000000000001	0.23904572186698653
1.67	0.23904572186698653
1.68	0.23904572186698653
1.69	0.23904572186698653
1.7	0.23904572186698653
1.71	0.23904572186698653
1.72	0.23904572186698653
1.73	0.23904572186698653
1.74	0.23904572186698653
1.75	0.23904572186698653
1.76	0.23904572186698653
1.77	0.23904572186698653
1.78	0.23904572186698653
1.79	0.23904572186698653
1.8	0.23904572186698653
1.81	0.23904572186698653
1.82	0.23904572186698653
1.83	0.23904572186698653
1.84	0.23904572186698653
1.85	0.23904572186698653
1.86	0.23904572186698653
1.87	0.23904572186698653
1.8800000000000001	0.23904572186698653
1.8900000000000001	0.23904572186698653
1.9000000000000001	0.23904572186698653
1.9100000000000001	0.23904572186698653
1.92	0.23904572186698653
1.93	0.23904572186698653
1.94	0.23904572186698653
1.95	0.23904572186698653
1.96	0.23904572186698653
1.97	0.23904572186698653
1.98	0.23904572186698653
1.99	0.23904572186698653
2.	0.23904572186698653


==> PLalpha.dat <==
x	l1	l2	l3	l4	l5
0.	0.	0.	0.	0.	0.
0.0004000000000000007	-0.0031980809596316995	-0.0031980809596423576	-0.003195524029186325	-0.0031980809596419135	-0.003198080959643246
0.001600000000000003	-0.012792323839800446	-0.012792323839779796	-0.012751412952474395	-0.01279232383980955	-0.012792323839809994
0.0036000000000000064	-0.02878272864424658	-0.028782728644246136	-0.028575617277194043	-0.02878272864425968	-0.02878272864425968
0.006400000000000012	-0.05116929537948334	-0.051169295379478674	-0.050514721182070565	-0.05116929537948911	-0.05116929537949
0.009999999999999995	-0.0799520240550311	-0.07995202405501978	-0.07835394251739614	-0.07995202405503488	-0.07995202405503554
0.0144	-0.11513091468397718	-0.1151309146839774	-0.11181713280498506	-0.11513091468398429	-0.11513091468398384
0.019600000000000003	-0.15670596728370678	-0.15670596728371278	-0.15056677723813183	-0.15670596728371522	-0.15670596728371677
0.02560000000000001	-0.20467718187692086	-0.20467718187693262	-0.19420399468166183	-0.20467718187693484	-0.20467718187693595
0.03240000000000002	-0.25904455849311536	-0.2590445584931189	-0.24226853767189527	-0.25904455849312225	-0.2590445584931229
0.04000000000000003	-0.31980809717064984	-0.3198080971706596	-0.29423879241668016	-0.3198080971706625	-0.31980809717066316
0.04840000000000004	-0.3869677979598172	-0.3869677979598394	-0.3495317787953677	-0.38696779795983804	-0.3869677979598385
0.0576	-0.46052366092726316	-0.4605236609272829	-0.4075031503588161	-0.4605236609272765	-0.46052366092727715
0.06760000000000001	-0.5404756861626143	-0.5404756861626372	-0.46744719432939386	-0.5404756861626274	-0.5404756861626283
0.07840000000000001	-0.6268238737889058	-0.6268238737889211	-0.5285968316009839	-0.6268238737889145	-0.6268238737889142
0.09000000000000002	-0.719568223979077	-0.719568223979087	-0.5901236167389826	-0.7195682239790808	-0.7195682239790813
0.10240000000000005	-0.8187087369836097	-0.8187087369836203	-0.6511377379802916	-0.8187087369836121	-0.8187087369836132
0.11560000000000005	-0.9242454131788616	-0.9242454131788664	-0.710688017233323	-0.9242454131788633	-0.924245413178864
0.1296	-1.036178253156739	-1.036178253156748	-0.7677619100780056	-1.036178253156746	-1.0361782531567463
0.1444	-1.1545072579040512	-1.1545072579040585	-0.8212855057657714	-1.1545072579040552	-1.1545072579040556
0.16000000000000003	-1.2792324291966626	-1.2792324291966684	-0.870123527219566	-1.2792324291966661	-1.2792324291966664
0.17640000000000003	-1.4103537705839018	-1.4103537705839093	-0.9130793310338468	-1.410353770583907	-1.4103537705839075
0.19360000000000005	-1.5478712903368248	-1.5478712903368308	-0.9488949074745794	-1.5478712903368281	-1.5478712903368284
0.21160000000000007	-1.691785013208251	-1.6917850132082548	-0.9762508804792411	-1.691785013208253	-1.691785013208253
0.23040000000000008	-1.8420950622281855	-1.8420950622281875	-0.99376650765682	-1.8420950622281862	-1.8420950622281864
0.25	-1.9988005397735924	-1.9984827894887083	-0.9999994245180661	-1.9986941931015725	-1.9988005397735924


==> PLalphaBIS.dat <==
0.	0.	0.	0.	0.	0.
0.0004000000000000007	-0.003015313891139071	-0.0028298030877429436	-0.0028278011413641613	-0.0019876874059034932	-0.0015716507119181156
0.001600000000000003	-0.012060927075309147	-0.01131398391450511	-0.011281982356500797	-0.007953016938869295	-0.006293413731771835
0.0036000000000000064	-0.027135796657528966	-0.025436809442724417	-0.025275051624068068	-0.01790292601893717	-0.01418588414464006
0.006399999999999993	-0.04823798448723138	-0.04517190594961984	-0.044661780677839547	-0.031849435855707986	-0.025283937481648477
0.009999999999999995	-0.07536432625734713	-0.0704820565237978	-0.06924012645084177	-0.04981036587315901	-0.03963758751390878
0.0144	-0.10850990309980424	-0.10131897088365438	-0.09875258741842363	-0.07181038902250236	-0.0573132549539932
0.019600000000000003	-0.14766724286479294	-0.13762308656373134	-0.13288805807489923	-0.09788249009725214	-0.07839552327755528
0.02560000000000001	-0.19282514687290853	-0.17932348625167993	-0.17128425807131575	-0.12806991822864533	-0.10298949325903384
0.03240000000000002	-0.24396699975528202	-0.226338049874367	-0.21353082166913406	-0.1624287649627325	-0.13122389657736133
0.04000000000000003	-0.30106837608915327	-0.2785740058426609	-0.2591731366598541	-0.2010313569965143	-0.16325519849058168
0.04839999999999999	-0.36409371261927426	-0.33592910984488955	-0.3077170181345945	-0.2439707379021292	-0.1992730221350263
0.0576	-0.4329917806762984	-0.39829377199217775	-0.3586342897902385	-0.29136664282387725	-0.2395073824313274
0.06760000000000001	-0.5076896943280884	-0.46555459180637904	-0.411369322318378	-0.34337357311004224	-0.2842384600866983
0.07840000000000001	-0.5880852718587257	-0.5375999777894891	-0.4653465437596743	-0.40019190561478934	-0.3338100365294936
0.09000000000000002	-0.6740378134475664	-0.6143288849140434	-0.5199788902041104	-0.46208351927631863	-0.38864836103449285
0.10240000000000005	-0.7653579080446391	-0.6956643187966196	-0.5746771076849284	-0.5293943740665688	-0.44928934862014014
0.11559999999999998	-0.8617979809582941	-0.7815743761860685	-0.6288597498084079	-0.6025882108101182	-0.5164190527127863
0.1296	-0.9630473777831419	-0.87210575762963	-0.6819636445069422	-0.6822988704824533	-0.5909362744480093
0.1444	-1.068739723868315	-0.9674391696533504	-0.7334545329084594	-0.7694155618595944	-0.6740541826484172
0.16000000000000003	-1.1784881648941954	-1.0679860960580347	-0.7828375207147142	-0.8652305973168337	-0.7674755859321349
0.17640000000000003	-1.291981765251718	-1.174571470182861	-0.829666935540979	-0.9717165805398025	-0.873720188291
0.19360000000000005	-1.4092240302713719	-1.2888183359323213	-0.8735551601734819	-1.0921060559711582	-0.9968054407798423
0.21159999999999995	-1.5311582970680915	-1.414099046571521	-0.9141800181928998	-1.232311451498152	-1.1439055183423794
0.2304	-1.661711250342138	-1.5585946487403435	-0.9512903289698348	-1.4054353116695115	-1.3305914484977348
0.25	-1.819583177753714	-1.7526890556858006	-0.9847093242056048	-1.6569904437452854	-1.6099487676687418

==> PLbeta.dat <==
x	l1	l2	l3	l4	l5
0.	0.	0.	0.	0.	0.
0.001600000000000003	-0.00639360574177994	-0.003997201665128514	-0.0015993601778352406	-0.003198080945536308	-0.0031980809455338655
0.006400000000000012	-0.025574423039925964	-0.01598880672363634	-0.0063974407717489745	-0.012792323843761277	-0.012792323843759501
0.014400000000000026	-0.057542451888474844	-0.035974815140173144	-0.014394241738154734	-0.028782728654875633	-0.028782728654873635
0.025600000000000046	-0.10229769235018704	-0.06395522692688033	-0.025589763075005156	-0.051169295383311164	-0.0511692953833085
0.03999999999999998	-0.1598401445357016	-0.09993004211998946	-0.0399840047976735	-0.07995202405399171	-0.07995202405398949
0.0576	-0.23016980858032987	-0.14389926075271398	-0.057576966910745764	-0.11513091468457426	-0.11513091468457337
0.07840000000000001	-0.31328668464182075	-0.1958628828472489	-0.07836864939842247	-0.15670596727664932	-0.15670596727664865
0.10240000000000005	-0.40919077296524975	-0.2558209084716487	-0.10235905227912234	-0.20467718187132333	-0.204677181871322
0.12960000000000008	-0.5178820738396146	-0.3237733376848559	-0.12954817554728393	-0.2590445584925454	-0.2590445584925425
0.16000000000000011	-0.6393605876497324	-0.39972017057241266	-0.15993601920453693	-0.31980809718030945	-0.31980809718030767
0.19360000000000016	-0.7736263148656111	-0.4836614072121914	-0.19352258321879112	-0.38696779795281233	-0.38696779795281233
0.2304	-0.9206792562097426	-0.5755970478071768	-0.23030786764734867	-0.4605236609339909	-0.46052366093399
0.27040000000000003	-1.0805194125138229	-0.675527092490106	-0.27029187242692465	-0.5404756861502023	-0.5404756861502009
0.31360000000000005	-1.2531467850764395	-0.7834515416006085	-0.313474597628153	-0.6268238737950969	-0.6268238737950955
0.3600000000000001	-1.4385613755545346	-0.8993703954476828	-0.35985604318191566	-0.7195682239725105	-0.7195682239725092
0.4096000000000002	-1.6367631865065015	-1.023283654637819	-0.40943620914703627	-0.8187087369917514	-0.818708736991751
0.4624000000000002	-1.8477522216405058	-1.1551913199472734	-0.4622150954769979	-0.9242454131826519	-0.9242454131826501
0.5184	-2.0715284868801103	-1.2950933926897445	-0.5181927021915196	-1.0361782531568453	-1.0361782531568453
0.5776	-2.3080919920691034	-1.4429898750268983	-0.577369029295229	-1.1545072579057614	-1.1545072579057603
0.6400000000000001	-2.5574427549007117	-1.5988807708343495	-0.6397440767822857	-1.2792324291994281	-1.2792324291994273
0.7056000000000001	-2.819580810725882	-1.7627660878673403	-0.705317844651516	-1.410353770585997	-1.410353770585996
0.7744000000000002	-3.094506241845352	-1.9346458441934251	-0.7740903328998565	-1.5478712903334553	-1.547871290333455
0.8464000000000003	-3.382219294177844	-2.1145200938834705	-0.8460615415404331	-1.6917850132077628	-1.6917850132077625
0.9216000000000003	-3.6827211851612316	-2.3023891053476713	-0.9212314705625287	-1.8420950622281984	-1.8420950622281984
1.	-3.9963104395676443	-2.497877436636719	-0.9996001199680092	-1.9985664422401208	-1.9987041160398402


==> PQ.dat <==
x	p1	p2
-5.	1.42249455733197e-22	1.422494557331972e-22
-4.8	7.25766796513676e-21	7.25766796513677e-21
-4.6000000000000005	3.150772586264277e-19	3.15077258626428e-19
-4.4	1.16402866853577e-17	1.164028668535771e-17
-4.2	3.660056484075935e-16	3.660056484075939e-16
-4.	9.79575468098168e-15	9.79575468098169e-15
-3.8000000000000003	2.23182534120801e-13	2.231825341208013e-13
-3.6	4.329109592150154e-12	4.329109592150161e-12
-3.4	7.14981173998282e-11	7.14981173998283e-11
-3.2	1.005512722220916e-9	1.005512722220918e-9
-3.	1.204243942737071e-8	1.204243942737073e-8
-2.8000000000000003	1.228315779703318e-7	1.22831577970332e-7
-2.6	1.067103888955145e-6	1.067103888955147e-6
-2.4	7.89650057058131e-6	7.89650057058133e-6
-2.2	0.0000497762142425713	0.0000497762142425714
-2.	0.0002672969179421907	0.0002672969179421912
-1.8	0.0012228532983861	0.001222853298386102
-1.6	0.00476633174598198	0.00476633174598199
-1.4000000000000001	0.01582860395060775	0.01582860395060778
-1.2	0.0447884568391973	0.04478845683919739
-1.	0.1079864329433356	0.1079864329433355
-0.8	0.2218524042984944	0.2218524042984943
-0.6	0.3883836523195375	0.3883836523195374
-0.4	0.579385182887374	0.579385182887374
-0.2	0.736527602055743	0.736527602055743
0.	0.797864613938215	0.797864613938215
0.2	0.736527602055743	0.736527602055743
0.4	0.579385182887374	0.579385182887374
0.6	0.3883836523195376	0.3883836523195377
0.8	0.2218524042984944	0.2218524042984944
1.	0.1079864329433356	0.1079864329433356
1.2	0.04478845683919734	0.04478845683919732
1.4000000000000001	0.01582860395060776	0.01582860395060776
1.6	0.00476633174598198	0.00476633174598199
1.8	0.0012228532983861	0.001222853298386101
2.	0.0002672969179421909	0.000267296917942191
2.2	0.0000497762142425713	0.0000497762142425713
2.4	7.89650057058132e-6	7.89650057058132e-6
2.6	1.067103888955146e-6	1.067103888955146e-6
2.8000000000000003	1.228315779703319e-7	1.228315779703319e-7
3.	1.204243942737072e-8	1.204243942737072e-8
3.2	1.005512722220918e-9	1.005512722220917e-9
3.4	7.14981173998283e-11	7.14981173998283e-11
3.6	4.329109592150158e-12	4.329109592150157e-12
3.8000000000000003	2.231825341208011e-13	2.231825341208009e-13
4.	9.79575468098168e-15	9.79575468098169e-15
4.2	3.660056484075933e-16	3.660056484075937e-16
4.4	1.164028668535769e-17	1.164028668535771e-17
4.6000000000000005	3.150772586264275e-19	3.150772586264276e-19
4.8	7.25766796513675e-21	7.25766796513676e-21
5.	1.422494557331969e-22	1.422494557331969e-22


==> PQ10.dat <==
x	p
0.	0.42125024859651855
0.1	0.06158805226797911
0.2	0.011616021439392736
0.30000000000000004	0.0033608157590717777
0.4	0.0015745994849005601
0.5	0.0012205249042745478
0.6000000000000001	0.00157459948490056
0.7000000000000001	0.0033608157590717777
0.8	0.011616021439392736
0.9	0.06158805226797913
1.	0.4212502485965186


==> PQ30.dat <==
x	p
0.	0.49993480787522676
0.03333333333333333	0.00006518041517210767
0.06666666666666667	1.1706127009657332e-8
0.1	3.4721642977319625e-12
0.13333333333333333	1.8133697196844333e-15
0.16666666666666666	1.7245469564497652e-18
0.2	3.0517495549464005e-21
0.23333333333333334	1.020570334133299e-23
0.26666666666666666	6.526662827544219e-26
0.3	8.056126597978002e-28
0.3333333333333333	1.933524332296314e-29
0.36666666666666664	9.075957956170465e-31
0.4	8.369882923776455e-32
0.43333333333333335	1.521591130382637e-32
0.4666666666666667	5.4657041770533635e-33
0.5	3.884748533705794e-33
0.5333333333333333	5.4657041770533635e-33
0.5666666666666667	1.521591130382637e-32
0.6	8.369882923776453e-32
0.6333333333333333	9.075957956170465e-31
0.6666666666666666	1.933524332296314e-29
0.7	8.056126597978004e-28
0.7333333333333333	6.526662827544221e-26
0.7666666666666666	1.0205703341332992e-23
0.8	3.0517495549463998e-21
0.8333333333333334	1.7245469564497656e-18
0.8666666666666667	1.813369719684433e-15
0.9	3.4721642977319633e-12
0.9333333333333333	1.1706127009657325e-8
0.9666666666666667	0.00006518041517210763
1.	0.49993480787522687


==> PQ5.dat <==
x	p
0.	0.2457226415424759
0.2	0.14780309265712835
0.4	0.10647426580039579
0.6000000000000001	0.10647426580039579
0.8	0.14780309265712835
1.	0.24572264154247586


==> Palpha.dat <==
x	p1	p2	p3	p4	p5
0.	6.74190654272928e-11	1.0787050451411549e-10	5.997001139610149e-8	7.990407752638942e-11	6.741906542729313e-11
0.02	1.1684293205372592e-6	1.1684293187007008e-6	0.000011812916950338038	1.1684293202876663e-6	1.1684293205372632e-6
0.04	4.451624556073923e-6	4.451624549076705e-6	0.00002308615176932318	4.451624555122949e-6	4.451624556073892e-6
0.060000000000000005	9.579331335956902e-6	9.579331320899836e-6	0.000033879674468351346	9.579331333910525e-6	9.579331335956834e-6
0.08	0.000016292738097590255	0.000016292738071981695	0.000044193485047423113	0.000016292738094109868	0.00001629273809759029
0.1	0.000024344536014493905	0.00002434453597622873	0.00005402758350653792	0.000024344536009293475	0.0000243445360144939
0.12000000000000001	0.00003349891899630255	0.000033498918943648786	0.00006338196984569591	0.00003349891898914655	0.00003349891899630254
0.14	0.00004353158368876677	0.00004353158362034377	0.00007225664406489652	0.00004353158367946745	0.00004353158368876654
0.16	0.000054229729473751504	0.000054229729388512735	0.00008065160616414092	0.00005422972946216722	0.000054229729473751646
0.18000000000000002	0.00006539205846923886	0.00006539205836645478	0.00008856685614342837	0.00006539205845526988	0.00006539205846923877
0.2	0.00007682877552932417	0.00007682877540856387	0.00009600239400275876	0.00007682877551291254	0.00007682877552932455
0.22	0.00008836158824422025	0.00008836158810533231	0.00010295821974213295	0.00008836158822534494	0.00008836158824422055
0.24000000000000002	0.00009982370694025449	0.0000998237067833501	0.0001094343333615496	0.00009982370691893022	0.00009982370694025449
0.26	0.00011105984467986813	0.00011105984450530258	0.0001154307348610101	0.00011105984465614327	0.0001110598446798676
0.28	0.00012192621726162006	0.0001219262170699741	0.00012094742424051329	0.00012192621723557368	0.00012192621726161917
0.3	0.00013229054322018224	0.00013229054301224733	0.00012598440150005992	0.00013229054319192207	0.0001322905432201815
0.32	0.00014203204382634408	0.0001420320436030977	0.0001305416666396496	0.0001420320437960028	0.00014203204382634332
0.34	0.00015104144308701045	0.0001510414428496032	0.00013461921965928224	0.0001510414430547448	0.00015104144308700985
0.36000000000000004	0.00015922096774519928	0.00015922096749493644	0.00013821706055895837	0.00015922096771118634	0.00015922096774519877
0.38	0.00016648434728004522	0.000166484347018369	0.00014133518933867763	0.00016648434724448195	0.00016648434728004614
0.4	0.00017275681390679915	0.00017275681363526342	0.00014397360599843975	0.00017275681386989708	0.00017275681390680096
0.42000000000000004	0.00017797510257682803	0.0001779751022970897	0.00014613231053824623	0.00017797510253881078	0.00017797510257682936
0.44	0.00018208745097761318	0.00018208745069140883	0.00014781130295809443	0.00018208745093871437	0.00018208745097761153
0.46	0.00018505359953274514	0.00018505359924187928	0.0001490105832579868	0.0001850535994932156	0.0001850535995327463
0.48000000000000004	0.00018684479140193956	0.00018684479110825744	0.0001497301514379213	0.00018684479136202753	0.00018684479140194086
0.5	0.00018744377248102338	0.00018744377218640106	0.00014997000749790112	0.00018744377244098444	0.0001874437724810259
0.52	0.00018684479140194092	0.0001868447911082581	0.00014973015143792206	0.00018684479136202802	0.0001868447914019413
0.54	0.00018505359953274432	0.00018505359924188272	0.00014901058325798733	0.00018505359949321426	0.00018505359953274506
0.56	0.00018208745097761213	0.0001820874506914089	0.0001478113029580953	0.00018208745093871488	0.00018208745097761215
0.5800000000000001	0.00017797510257682814	0.00017797510229708945	0.00014613231053824596	0.0001779751025388107	0.00017797510257682933
0.6	0.00017275681390679934	0.00017275681363526388	0.00014397360599844016	0.00017275681386989694	0.00017275681390680085
0.62	0.0001664843472800454	0.00016648434701836687	0.00014133518933867785	0.00016648434724448225	0.0001664843472800465
0.64	0.0001592209677451991	0.00015922096749493606	0.00013821706055895878	0.00015922096771118726	0.00015922096774519952
0.66	0.00015104144308701004	0.0001510414428496026	0.00013461921965928237	0.00015104144305474446	0.00015104144308700955
0.68	0.00014203204382634297	0.0001420320436030978	0.00013054166663964965	0.0001420320437960031	0.00014203204382634365
0.7000000000000001	0.00013229054322018167	0.00013229054301224711	0.00012598440150005983	0.00013229054319192172	0.00013229054322018132
0.7200000000000001	0.00012192621726162045	0.00012192621706997462	0.0001209474242405133	0.00012192621723557324	0.00012192621726161888
0.74	0.00011105984467986804	0.00011105984450530238	0.00011543073486100984	0.00011105984465614316	0.00011105984467986748
0.76	0.0000998237069402549	0.0000998237067833498	0.00010943433336154962	0.00009982370691893025	0.00009982370694025431
0.78	0.00008836158824422071	0.00008836158810533283	0.0001029582197421329	0.00008836158822534512	0.0000883615882442208
0.8	0.00007682877552932407	0.00007682877540856414	0.00009600239400275893	0.00007682877551291261	0.0000768287755293246
0.8200000000000001	0.00006539205846923855	0.00006539205836645476	0.00008856685614342843	0.0000653920584552702	0.00006539205846923904
0.8400000000000001	0.00005422972947375123	0.00005422972938851298	0.00008065160616414095	0.00005422972946216731	0.000054229729473751734
0.86	0.000043531583688766585	0.00004353158362034323	0.00007225664406489666	0.00004353158367946738	0.00004353158368876651
0.88	0.00003349891899630248	0.00003349891894364862	0.00006338196984569554	0.00003349891898914663	0.000033498918996302577
0.9	0.00002434453601449387	0.00002434453597622898	0.000054027583506537626	0.00002434453600929352	0.000024344536014493942
0.92	0.00001629273809759039	0.000016292738071981217	0.00004419348504742306	0.000016292738094109885	0.000016292738097590306
0.9400000000000001	9.579331335956841e-6	9.579331320899887e-6	0.00003387967446835152	9.579331333910506e-6	9.579331335956817e-6
0.9600000000000001	4.4516245560738736e-6	4.451624549076741e-6	0.000023086151769323202	4.451624555122929e-6	4.451624556073874e-6
0.9800000000000001	1.1684293205372622e-6	1.1684293187007073e-6	0.000011812916950338053	1.1684293202876676e-6	1.1684293205372647e-6
1.	6.741906542729252e-11	1.0787050451411562e-10	5.997001139610126e-8	7.990407752638905e-11	6.741906542729272e-11


==> Pbeta.dat <==
x	p1	p2	p3	p4	p5
0.	1.780500426040641e-16	4.277399176669558e-12	5.997001139610127e-8	9.630335484842108e-11	7.869429585249648e-11	
0.02	9.736612084353558e-9	3.5772997565371534e-7	0.000011812916950372561	1.168429320049482e-6	1.168429320451665e-6	
0.04	1.3995258721126497e-7	1.9012204779606886e-6	0.000023086151769467625	4.4516245542302445e-6	4.4516245557625305e-6	
0.060000000000000005	6.459299365125862e-7	4.952558274542066e-6	0.00003387967446896112	9.57933133210209e-6	9.579331335399346e-6	
0.08	1.8654714762630089e-6	9.617039116878342e-6	0.00004419348504724579	0.00001629273809067558	0.000016292738096283666	
0.1	4.160789975901706e-6	0.000015884873669376034	0.000054027583506290144	0.00002434453600414822	0.000024344536012527826	
0.12000000000000001	7.873186754115999e-6	0.000023671511535199494	0.00006338196984563476	0.00003349891898218751	0.00003349891899371809	
0.14	0.000013289127894767069	0.000032840638091952896	0.00007225664406510361	0.00004353158367059094	0.00004353158368557485	
0.16	0.000020616390989822994	0.00004321946444782251	0.00008065160616382084	0.00005422972945073844	0.000054229729469404774	
0.18000000000000002	0.00002996902005391277	0.00005460983030950006	0.0000885668561424804	0.00006539205844104824	0.00006539205846355676	
0.2	0.00004135989099026347	0.00006679673501752781	0.00009600239400403959	0.00007682877549805027	0.00007682877552449533	
0.22	0.00005469975471749236	0.00007955514880078114	0.00010295821974152229	0.00008836158820654965	0.00008836158823696428	
0.24000000000000002	0.00006980168983242215	0.00009265559916623454	0.00010943433336375023	0.0000998237069002957	0.00009982370693465567	
0.26	0.00008638996135186324	0.00010586884089968117	0.00011543073486035781	0.00011105984463255142	0.00011105984467077893	
0.28	0.00010411234692907804	0.00011896981290197182	0.00012094742424193797	0.00012192621721179767	0.0001219262172537655	
0.3	0.00012255505651188043	0.00013174102129606078	0.00012598440149899992	0.00013229054316345448	0.0001322905432089896	
0.32	0.0001412594363503423	0.00014397544817173455	0.0001305416666401372	0.00014203204376716507	0.00014203204381605357	
0.34	0.0001597397127714016	0.000155479058337546	0.0001346192196605373	0.00015104144302492038	0.0001510414430769102	
0.36000000000000004	0.00017750109609207713	0.0001660729583497793	0.00013821706056044462	0.00015922096767997474	0.00015922096773478004	
0.38	0.00019405762961043784	0.0001755952488751502	0.00014133518933902506	0.00016648434721046361	0.00016648434726776907	
0.4	0.00020894923345116253	0.0001839026020464631	0.00014397360599904092	0.00017275681383489464	0.0001727568138943589	
0.42000000000000004	0.00022175745771357404	0.00019087158826922707	0.00014613231053812274	0.00017797510250185865	0.00017797510256311913	
0.44	0.0002321195241781044	0.0001963997715064388	0.00014781130295695827	0.0001820874508996626	0.00018208745096233816	
0.46	0.00023974030048635008	0.00020040658764890434	0.00014901058325785305	0.00018505359945478273	0.0001850535995184797	
0.48000000000000004	0.0002444019154888282	0.0002028340170793188	0.00014973015144050005	0.0001868447913266084	0.00018684479139092168	
0.5	0.00024597078918956264	0.0002036470595664198	0.00014997000749836258	0.00018744377240280169	0.00018744377246732093	
0.52	0.00024440191548882705	0.00020283401707931874	0.00014973015144050005	0.00018684479132660705	0.0001868447913909206	
0.54	0.0002397403004863497	0.0002004065876489042	0.00014901058325785305	0.0001850535994547824	0.00018505359951847926	
0.56	0.00023211952417810525	0.0001963997715064388	0.00014781130295695827	0.000182087450899662	0.00018208745096233791	
0.5800000000000001	0.0002217574577135722	0.00019087158826922666	0.00014613231053812274	0.00017797510250185865	0.00017797510256311921	
0.6	0.00020894923345116023	0.00018390260204646176	0.00014397360599904092	0.00017275681383489367	0.00017275681389435795	
0.62	0.000194057629610438	0.0001755952488751503	0.00014133518933902506	0.00016648434721046478	0.0001664843472677698	
0.64	0.0001775010960920768	0.00016607295834977903	0.00013821706056044462	0.00015922096767997422	0.00015922096773477912	
0.66	0.00015973971277140274	0.00015547905833754755	0.0001346192196605373	0.00015104144302492117	0.00015104144307691075	
0.68	0.000141259436350341	0.00014397544817173515	0.0001305416666401372	0.00014203204376716494	0.0001420320438160537	
0.7000000000000001	0.00012255505651188105	0.00013174102129606194	0.00012598440149899992	0.00013229054316345472	0.00013229054320899018	
0.7200000000000001	0.00010411234692907757	0.00011896981290197176	0.00012094742424193797	0.00012192621721179872	0.00012192621725376642	
0.74	0.00008638996135186362	0.00010586884089968178	0.00011543073486035781	0.00011105984463255122	0.00011105984467077879	
0.76	0.00006980168983242232	0.00009265559916623509	0.00010943433336375023	0.00009982370690029552	0.00009982370693465565	
0.78	0.00005469975471749218	0.00007955514880078108	0.00010295821974152229	0.00008836158820655	0.00008836158823696473	
0.8	0.00004135989099026348	0.00006679673501752788	0.00009600239400403959	0.00007682877549805087	0.00007682877552449593	
0.8200000000000001	0.00002996902005391251	0.000054609830309500197	0.0000885668561424804	0.00006539205844104858	0.00006539205846355695	
0.8400000000000001	0.000020616390989822936	0.00004321946444782232	0.00008065160616382084	0.00005422972945073863	0.00005422972946940499	
0.86	0.000013289127894766942	0.00003284063809195269	0.00007225664406510361	0.00004353158367059094	0.00004353158368557476	
0.88	7.873186754116023e-6	0.000023671511535199626	0.00006338196984563476	0.00003349891898218761	0.000033498918993718225	
0.9	4.1607899759016985e-6	0.00001588487366937588	0.000054027583506290144	0.000024344536004147896	0.000024344536012527484	
0.92	1.8654714762630275e-6	9.61703911687839e-6	0.00004419348504724579	0.000016292738090675532	0.00001629273809628364	
0.9400000000000001	6.459299365125857e-7	4.952558274542072e-6	0.00003387967446896112	9.57933133210209e-6	9.579331335399365e-6	
0.9600000000000001	1.3995258721126486e-7	1.9012204779606831e-6	0.000023086151769467625	4.451624554230284e-6	4.4516245557625635e-6	
0.9800000000000001	9.736612084353536e-9	3.577299756537123e-7	0.000011812916950372561	1.1684293200494766e-6	1.1684293204516578e-6	
1.	1.7805004260406606e-16	4.277399176669566e-12	5.997001139610127e-8	9.63033548484204e-11	7.869429585249604e-11	


==> Sa.dat <==
x	s08	s09	s10	s11	s12
10	14.057065340007833	9.432983847942033	6.592676066045564	4.798281036523079	3.6300520662721487
11	16.755984334407444	10.747122228696824	7.237529604408752	5.117572568070026	3.7898007922879504
12	19.83735678280683	12.14939153751321	7.881410539112167	5.416361626479682	3.930187873799626
13	23.355520983261417	13.64574797814379	8.524370405770572	5.69603229272651	4.053635331138459
14	27.372526528010745	15.24253607542954	9.166449494309155	5.957865064727385	4.162251242604072
15	31.959247239377948	16.946523286525526	9.807682370424061	6.203048118797151	4.257873232697334
16	37.19665082690689	18.7649339666457	10.448100886802504	6.432685874087944	4.342104841350165
17	43.17724869389056	20.705483698860778	11.087735722240506	6.647805926600674	4.416346412538471
18	50.006752436054704	22.776414707208914	11.726617078158231	6.849364955044287	4.48182158657747
19	57.80596722197756	24.9865328850591	12.364774910637797	7.038253937269621	4.539600159365856
20	66.71295647490045	27.345246851014394	13.002238921968052	7.215302867773472	4.590617878604529
21	76.88551715577321	29.86260936971241	13.639038441648761	7.381285084385745	4.63569362448841
22	88.50401055989762	32.54936142971904	14.275202269887764	7.53692126716144	4.675544339650455
23	101.77459998235234	35.41697924554939	14.910758522567859	7.68288314828637	4.71079801349475
24	116.93295399527632	38.4777244392835	15.54573449662875	7.8197969590990395	4.742004980407118
25	134.24848254622705	41.74469765508139	16.180156563329025	7.948246633826949	4.769647754701494
26	154.0291827849177	45.231895864379986	16.814050090536334	8.068776786370007	4.794149594769745
27	176.6271826324793	48.95427362887639	17.44743939195239	8.18189547481097	4.815881963144495
28	202.44508282604656	52.92780860138374	18.08034769973094	8.288076767423146	4.835171027076338
29	231.94321273484545	57.16957156053808	18.712797156511478	8.38776312333279	4.852303325121919
30	265.6479319190727	61.69780129365788	19.344808822998857	8.481367600462528	4.867530708675641
